Apparent radio transients mapping the near-Earth plasma environment

We report the discovery of bright, fast, radio flashes lasting tens of seconds with the AARTFAAC high-cadence all-sky survey at 60 MHz. The vast majority of these coincide with known, bright radio sources that brighten by factors of up to 100 during such an event. We attribute them to magnification events induced by plasma near the Earth, most likely in the densest parts of the ionosphere. They can occur both in relative isolation, during otherwise quiescent ionospheric conditions, and in large clusters during more turbulent ionospheric conditions. Using a toy model, we show that the likely origin of the more extreme (up to a factor of 100 or so) magnification events likely originate in the region of peak electron density in the ionosphere, at an altitude of 300-400 km. Distinguishing these events from genuine astrophysical transients is imperative for future surveys searching for low frequency radio transient at timescales below a minute.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
